Tracing Galaxy Evolution in infalling galaxies of Abell 496: From Starburst to Quenching

During the fall of late-type galaxies into clusters, they can experiment a variety of evolutionary mechanisms according their local environment. Consequently, studying the UV emission and the cold gas of late-type galaxies provide key insights in the evolution of short-lived starburst and galaxy quenching. In this work, we conduted a study of two 28' fields observed with UVIT-AstroSat in the central region of the Abell cluster A496 ($z=0.033$), including HI, data from NRAO VLA. We reported 22 cluster members detected in FUV; all of them are detected in HI, or have upper limits for the HI-mass. We find our FUV detected galaxies generally have higher specific star formation rates than other star forming galaxies. Most of the FUV galaxies with masses above 10$^9 \mathrm{M}_{\odot}$,and showing high sSFR have no close neighbors, pointing at RPS as the dominant mechanism affecting them. In contrast, most of the low-mass FUV objects present at least one companion, suggesting that tidal interactions also play an important role in the triggering of infalling galaxies. Combining the FUV-SFR with the HI properties of the observed galaxies in A496 we identify an evolutionary sequence consisting of five stages: (1) Pre-triggering, (2) Initial SF-triggering, (3) Peak of star-formation, (4) SF-fading, and (5) SF-quenching. During this path, normal gas-rich objects reach a gas-deficiency phase with SFR well below the main sequence. This process, prior to becoming a full passive galaxy, can be accomplished within a few 10$^{8}$ yr.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
